A hyper luminous starburst at z=4.72 magnified by a lensing galaxy pair at z=1.48

[Abridged] We discovered in the Herschel Reference Survey an extremely bright IR source with $S_{500}$~120mJy (Red Virgo 4 - RV4). Based on IRAM/EMIR and IRAM/NOEMA detections of the CO(5-4), CO(4-3), and [CI] lines, RV4 is located at z=4.724, yielding a total observed L$_{IR}$ of 1.1+/-0.6x0$^{14}$L$_{\odot}$. At the position of the Herschel emission, three blobs are detected with the VLA at 10cm. The CO(5-4) line detection of each blob confirms that they are at the same redshift with the same line width, indicating that they are multiple images of the same source. In Spitzer and deep optical observations, two sources, High-z Lens 1 (HL1) West and HL1 East, are detected at the center of the three VLA/NOEMA blobs. These two sources are placed at z=1.48 with XSHOOTER spectra, suggesting that they could be merging and gravitationally lensing the emission of RV4. HL1 is the second most distant lens known to date in strong lensing systems. The Einstein radius of the lensing system is 2.2"+/-0.2 (20kpc). The high redshift of HL1 and the large Einstein radius are highly unusual for a strong lensing system. We present the ISM properties of the background source RV4. Different estimates of the gas depletion time yield low values suggesting that RV4 is a SB galaxy. Among all high-z SMGs, this source exhibits one of the lowest L$_{[CI]}$ to L$_{IR}$ ratios, 3.2+/-0.9x10$^{-6}$, suggesting an extremely short gas tdepl of only 14+/-5Myr. It also shows a relatively high L$_{[CI]}$ to L$_{CO(4-3)}$ ratio (0.7+/-0.2) and low L$_{CO(5-4)}$ to L$_{IR}$ ratio (only ~50% of the value expected for normal galaxies) hinting a low density of gas. Finally, we discuss that the short tdepl of RV4 can be explained by either a very high SFE, which is difficult to reconcile with major mergers simulations of high-z galaxies, or a rapid decrease of SF, which would bias the estimate of tdepl toward low value.

==> aa-package/readme.txt <==
%                                                             readme.txt
% AA vers. 7.0, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) Springer-Verlag HD
%                                                revised by EDP Sciences
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v7.0 (January 2010)
%-----------------------------------------------------------------------

- The 2010 update is now compatible with the new version of the Natbib 
package, version 2009/02/02 8.3.

- The authors' institutes can also be given using labels, so that there is 
no need to rewrite the full institutes list if the order of the authors 
changes during the evaluation process.

- Notes to tables: This new version includes new commands to format the 
table notes in the proper A\& A layout. 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!
%
%-----------------------------------------------------------------------
%
% History
%-----------------------------------------------------------------------
This directory contains the LaTeX2e support for the new 2001
Astronomy and Astrophysics journal.

In order to ensure the smoothest transition for both authors and publishers,
Springer-Verlag has kindly granted EDP Sciences the permission to use the
LaTeX macro package that they developed for A&A Main journal.

Only  minor changes have been incorporated between the Springer class (1999)
and the EDP Sciences class for the new journal.
Please, note:
- that the abstract is now a command (\abstract{...}) and not an environment,  
so the \maketitle command has to be placed after the abstract and the keywords
- and that the command \thesaurus does no longer exist.

The journal is now printing using the Postscript TX Times-fonts. 
The TX fonts consist of virtual text roman fonts using Adobe Times with some 
modified and additional text symbols. 
The TX fonts are distributed under the GNU public license and are available 
in the LaTeX distributions since December 2000.
In any case, these fonts and the installation guide are also available in 
every public TeX archive server, i.e.:

http://www.tug.org/tex-archive/fonts/txfonts/
ftp://ftp.dante.de/tex-archive/fonts/txfonts/
ftp://ftp.tex.ac.uk/tex-archive/fonts/txfonts/

Please contact your system administrator to install it. 

Since this change of fonts results in a slightly different page make-up from 
CM fonts, we encourage you to use TX fonts.
To proceed, all you need is: 
\documentclass{aa}
\usepackage{txfonts}

